I've Got 99 Problems But FLOPS Ain't One

Hyperscalers dominate the landscape of large network deployments, yet they rarely share data or insights about the challenges they face. In light of this supremacy, what problems can we find to solve in this space? We take an unconventional approach to find relevant research directions, starting from public plans to build a $100 billion datacenter for machine learning applications. Leveraging the language models scaling laws, we discover what workloads such a datacenter might carry and explore the challenges one may encounter in doing so, with a focus on networking research. We conclude that building the datacenter and training such models is technically possible, but this requires novel wide-area transports for inter-DC communication, a multipath transport and novel datacenter topologies for intra-datacenter communication, high speed scale-up networks and transports, outlining a rich research agenda for the networking community.

==> figs/distributed.dat <==
#Inter-DC bandwidth / node (Gbps)	Moe Perfect transport	Moe Regular transport	Transformer perfect Transformer regular
800	19.16167665	19.71112999	4.819277108	4.819277108
400	19.16167665	20.25316456	4.819277108	4.819277108
200	19.16167665	21.31557036	4.819277108	4.819277108
100	19.16167665	23.35766423	4.819277108	4.819277108
50	19.16167665	27.13955281	4.819277108	4.819277108
20	19.16167665	36.53458697	4.819277108	4.819277108
10	31.96544276	47.76119403	4.819277108	4.819277108
5	53.42533268	61.41282156	4.819277108	4.819277108
2	76.06989111	78.37033646	30.08849558	36.8
1	86.78136802	87.51486326	58.2010582	60.69651741

==> figs/scale-out.dat <==
#Scale-out speed (Gbps)	Transformer	Values
1600	4.347826087	6.25
800	4.807692308	19.16167665
400	5.714285714	51.95729537
200	26.66666667	73.47740668
100	57.14285714	86.01036269

==> figs/scale-up.dat <==
#Scale up speed (Tbps)	Transformer	MoE
14.4	4.807692308	19.16167665
7.2	8.333333333	22.85714286
3.6	14.65517241	29.31937173
1.8	25	48.51258581
0.8	42.44186047	73.79658385
